GPUs, CPUs, and... NICs: Rethinking the Network's Role in Serving Complex AI Pipelines

The increasing prominence of AI necessitates the deployment of inference platforms for efficient and effective management of AI pipelines and compute resources. As these pipelines grow in complexity, the demand for distributed serving rises and introduces much-dreaded network delays. In this paper, we investigate how the network can instead be a boon to the excessively high resource overheads of AI pipelines. To alleviate these overheads, we discuss how resource-intensive data processing tasks -- a key facet of growing AI pipeline complexity -- are well-matched for the computational characteristics of packet processing pipelines and how they can be offloaded onto SmartNICs. We explore the challenges and opportunities of offloading, and propose a research agenda for integrating network hardware into AI pipelines, unlocking new opportunities for optimization.

==> flow.txt <==


Intro

- ML inference has been booming in recent years
- Key to deliver high-accuracy results at low latencies to meet SLOs
- It's been known that ML inference is very resource intensive. Lots of work been done to reduce resource utilization 
- This has been especially true in recent years as ML deployments have grown in size and complexity in several ways
- Firstly, more techniques and extensions for neural networks are constantly being developed to improve performance such as new layers, mixture of experts (MoEs), retrieval augmented generation (RAGs), and KV caching.  
- Secondly, pipelines and agents that are composed of multiple models arranged in directly-acyclic graphs (DAGs), continue to grow deeper
- Lastly, models are growing to support data of multiple modalities (e.g., text and image)
- These growth trends have significantly increased the resource overheads for inference platforms and have also pushed towards distributed deployments (e.g., prefill/decode disaggregation)
- To alleviate the extremely high resource overheads in distributed model serving environemnts, a natural opportunity arrises to offload compute-intensive tasks onto on-path smart network devices
- Hardware network offload has been popular for a number of different network tasks and applications, but has not been thoroughly explored for distributed ML inference 
- The close proximity to the compute server enables the on-path programmable network hardware to be used for processing data while in transit without incurring additional hops 
- We further find that the programming models and hardware capabilities of network accelerators 
- However, naively offloading inference tasks onto accelerators is far from trivial.
- Which functions are most amenable for network hardware offload? How do you convert functions to fit within the compute and resource constraints of smart network hardware?
- In this paper, we delve into these questions and explore the challenges and the potential that network hardware offload provides for model serving platforms

What to offload?
- Many different tasks are necessary for ML inference, but are all of them amenable for network hardware offload?
- We taxonomize them into several categories
    - \textbf{Data processing} operations which transform, filter, and formatting data before and after model execution
    - Memory management techniques to manage where how models and internal state are stored
    - Scheduling and batching algorithms to determine when and how the inference engine is invoked on inputs
    - Model execution for running inference on incoming data samples
- There has been a tremendous amount of effort put forward to improve AI accelerators for running neural networks (e.g., GPUs)
- Memory management techniques often use on-host disk and memory to extend the limited memory available on GPUs
- Memory for network accelerators is much more constrained and expensive and are not viable candidates for offload.
- Scheduling techniques are often difficult to parallelize and may involve complex logic (e.g., sorting requests and predicting memory/compute overheads) and thus are not very amenable for network hardware
- However, we find that data processing operations are very much compatible with the capabilities of smart netwwork hardware
- The stream processing is well-matched by network hardware’s packet-by-packet processing. These tasks of- ten consist of a bounded number of deterministic steps and rely on large, but simple, data structures. As a result, they are amenable to the pipeline and data parallelism that is fundamental to network hardware.
- Moreover, we find that these operations incur significant strain on CPU/GPU resources
- We benchmark the CPU utilization of several representative computer vision pre-processing operations and plot the results in figure X.


How to offload to network accelerators?
- Naively porting data processing operations from the CPU to FPGA is not straightforward. Realizing this vision in practice necessitates overcoming three key challenges that we highlight below
- Limited memory
    - While on-chip BRAM is blazingly fast with the potential for reads to be performed on all BRAM blocks in parallel within a single cycle, it is severely constrained with many FPGAs only having several tens of MB available.
    - Solution. There’s some observation about how data across requests exhibit a high degree of similarity (e.g., neighboring video frames). If so, we can use off-chip DRAM or HBM for less frequently accessed table entries and BRAM for more popular ones. 
- Processing chunks of data
    - Existing functions assume that the entire data context is available, but this is not the case for networking hardware. 
    - Data is divvied up into network packets and is further broken down into smaller AXI packets within the FPGA which means that only 256 bytes of data can be processed at a time. 
    - Buffering all packets to recreate the full data context is not feasible because it would strain on-chip BRAM and the pipeline will become stalled since packet processing cannot proceed until all the packets have arrived.
    - Solution. spatial locality observation that data transformations that modify the entire data sample only require operating on localized “windows” of the input rather than on distant segments to maintain semantic equivalence. Because of this, we can strategically buffer only the local data points that are most relevant rather than the entire input to implement these transformations
    - Example. Present bilinear interpolation example?
- Compute overheads
    - Data transformations require using computationally expensive operations that are difficult to run on network accelerators (e.g., division, floating point operations).
    - Solution. Observation that the same constants are often used when performing many operations. E.g., ToTensor() requires dividing each value by 255, Normalize subtracts each red pixel with the same value. Because we know the operations a priori, we can pre-compute the results and store them in lookup tables instead of directly implementing them
    - Example.

- Extracting parallelism.
    - Network accelerator clock rates can be slower compared to traditional processor clock rates, so reaping performance wins from parallelism is imperative. However, some tasks are highly sequential and not immediately amenable to parallelization without hurting accuracy. 

Design
- NetFPGA background
    - ...
- Design overview
    - 
- Impementation

Early results

- Discussion
    - Why not use the data source
    - Other types of network accelerators (e.g., tofino)
    - Deploying more CPU servers instead?

Related work

